Achievable Information Rates for Nonlinear Fiber Communication via End-to-end Autoencoder Learning

Machine learning is used to compute achievable information rates (AIRs) for a simplified fiber channel. The approach jointly optimizes the input distribution (constellation shaping) and the auxiliary channel distribution to compute AIRs without explicit channel knowledge in an end-to-end fashion.

==> fig2data.txt <==
power 16QAM AE AEML
-20 0.6965 0.658428192138672 0.6576
-19 0.66 0.624473571777344 0.61
-18 0.626 0.590370178222656 0.584
-17 0.554 0.553421020507812 0.5455
-16 0.511 0.511764526367188 0.5053
-15 0.4505 0.446155548095703 0.4442
-14 0.409 0.376438140869141 0.3566
-13 0.344 0.316158294677734 0.314
-12 0.2875 0.255630493164062 0.2456
-11 0.237 0.197288513183594 0.192
-10 0.191 0.147117614746094 0.1462
-9 0.143 0.105224609375 0.104
-8 0.1095 0.0681953430175781 0.0658
-7 0.0995 0.04254150390625 0.0409
-6 0.069 0.0248222351074219 0.0217
-5 0.0515 0.0149803161621094 0.014
-4 0.037 0.00858688354492188 0.0075
-3 0.032 0.00543212890625 0.0048
-2 0.0295 0.002899169921875 0.0017
-1 0.0445 0.0016378662109375 0.0011
0 0.0525 0.00117874145507812 0.001
1 0.073 0.000667572021484375 0.00057
2 0.097 0.00042724609375 0.00033846
3 0.13 0.000377655029296875 0.00029
4 0.176 0.00025177001953125 0.00018
5 0.2055 0.000196456909179688 0.000103
6 0.2375 0.000153779983520508 7e-05
7 0.271 0.00012660026550293 5.1e-05
8 0.3045 8.7738037109375e-05 4.5e-05
9 0.345 8.392333984375e-05 3.6e-05
10 0.388 4.76837158203125e-05 2.3333e-05
11 0.415 3.62396240234375e-05 3.1e-05
12 0.48 2.45571136474609e-05 6.6667e-06
13 0.5125 1.97887420654297e-05 1.9e-05
14 0.5305 9.65595245361e-06 4e-06
15 0.5775 8.82148742675781e-06 1e-06


==> fig4data.txt <==
P_in upper lower1 lower2 Iae16 I16qamML Iae256 IaeML256
-20 1.2349430104347 1.2168306149773 1.2337439123422 1.18898956621 1.2397 1.23154035725054 1.2349
-19 1.43505201993581 1.40867856610415 1.43301768585996 1.38268614966 1.4183 1.42089605332653 1.4228
-18 1.65273335837186 1.61578861643904 1.64946778921854 1.60220332689 1.6162 1.63100962020148 1.6341
-17 1.88681278010642 1.83655644757712 1.88152461014977 1.82258472584 1.7864 1.86729798107252 1.9064
-16 2.13566514777478 2.06905320117512 2.12718874534346 2.05234171908 1.9737 2.10911310709892 2.1109
-15 2.39747423706644 2.31108223694118 2.38408490804342 2.32073143636 2.2728 2.36400499905036 2.3777
-14 2.67033435992504 2.56023059554106 2.64950154871853 2.57039108503 2.4962 2.64180725227598 2.6561
-13 2.95223592614435 2.81392190584495 2.92041860505516 2.78492172176 2.7466 2.8966141356645 2.9139
-12 3.24108312667464 3.06947917836591 3.19353840956851 3.03221786288 2.9181 3.16996276452811 3.1789
-11 3.53463343856277 3.32420264444894 3.46534191678487 3.23203892753 3.1612 3.43877532517022 3.4312
-10 3.83042267566525 3.57546139805728 3.73218968516488 3.42282813162252 3.3601 3.70847342892726 3.7167
-9 4.12564662360653 3.82079110950382 3.99047402700139 3.56365809925412 3.4896 3.9702293810938 3.9788
-8 4.41709620570397 4.05798619392265 4.23681007318507 3.73222131182194 3.5973 4.21255459276039 4.2136
-7 4.70117443622457 4.28517473431039 4.4682370874959 3.83362746738409 3.6784 4.43914054719445 4.4393
-6 4.97421164930816 4.50086768727354 4.68239424978225 3.89398952977272 3.7548 4.64707615006701 4.6621
-5 5.23278849042059 4.70397886156623 4.8776398387023 3.9355623660584 3.8101 4.85044027363412 4.8645
-4 5.47443052499878 4.89381709689378 5.05309648954911 3.95570507536079 3.8486 5.03431288458652 5.0346
-3 5.69767873647273 5.07005572192498 5.20862203402115 3.97647545327227 3.8706 5.19279481863775 5.2191
-2 5.90233948173785 5.2326862963231 5.34471952359053 3.98653782675284 3.8734 5.35154541094096 5.3523
-1 6.08929936716332 5.38196382535423 5.46240801856663 3.9913245881514 3.8428 5.47046715736789 5.4802
0 6.25979353234763 5.51834992490331 5.56307716888103 3.99691587127516 3.8193 5.59177712661555 5.5965
1 6.41557049690283 5.64245912276596 5.64834518936067 3.99558692834252 3.7261 5.70285279170636 5.7391
2 6.55817442203825 5.75501254584322 5.71993402546116 3.99855632223036 3.6668 5.80185570672479 5.826
3 6.68928865376907 5.85680280050555 5.7795696615916 3.99623345139545 3.5787 5.90169044828462 5.926
4 6.81031885046483 5.94867368446031 5.82891139869029 3.98974108683536 3.4586 5.98006710951948 5.9937
5 6.92326651483681 6.03151749981785 5.86951238269539 3.9942419080696 3.3237 6.03999096077419 6.0467
6 7.02761293323342 6.10629007867332 5.90281412599347 3.99586024559662 3.2276 6.12072100782433 6.1326
7 7.12505131509797 6.17403888382781 5.93017779236706 3.98996054457565 3.0889 6.19758132035187 6.2152
8 7.21636348652086 6.23593410008048 5.95295114684216 3.99593872985939 2.9789 6.25758453412029 6.2691
9 7.30226741874001 6.293288884877 5.97256028759536 3.99574172560526 2.8325 6.30943131271069 6.3373
10 7.3833142833644 6.34755557297988 5.9906024691012 3.98878250952403 2.7359 6.36499998701357 6.3991

